A-SLOTH reveals the nature of the first stars

The first generation of stars (PopIII) are too dim to be observed directly and probably too short-lived to have survived for local observations. Hence, we rely on simulations and indirect observations to constrain the nature of the first stars. In this study, we calibrate the semi-analytical model A-SLOTH (Ancient Stars and Local Observables by Tracing Halos), designed for simulating star formation in the early Universe, using a likelihood function based on nine independent observables. These observables span Milky Way-specific and cosmologically representative variables, ensuring a comprehensive calibration process. This calibration methodology ensures that A-SLOTH provides a robust representation of the early Universe's star formation processes, aligning simulated values with observed benchmarks across a diverse set of parameters. The outcome of this calibration process is best-fit values and their uncertainties for 11 important parameters that describe star formation in the early Universe, such as the shape of the initial mass function (IMF) of PopIII stars or escape fractions of ionizing photons. Our best-fitting model has a PopIII IMF with a steeper slope, d$N$/d$M \propto M^{-1.77}$, than the log-flat models often proposed in the literature, and also relatively high minimum and maximum masses, $M_{\rm min} = 13.6$Msun and $M_{\rm max} = 197$Msun. However, we emphasize that the IMF-generating parameters are poorly constrained and, e.g., the IMF slope could vary from log-flat to Salpeter. We also provide data products, such as delay time distribution, bubble size distributions for ionizing and metal-enriched bubbles at high redshift, and correlation plots between all 11 input parameters. Our study contributes to understanding the formation of early stars through A-SLOTH and provides valuable insights into the intricate processes involved in the early Universe's star formation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> answers2editor_v2.txt <==
Q: Editor: I think you are misinterpreting what Bouwens did. They corrected all observed luminosities to correspond to integrating the luminosity function down to -18 mag, not to infinitely faint magnitudes.

ANSWER: We thank the editor for pointing out this imprecise statement. It is true that the correction that we quoted in the previous answer to the reviewer from Bowens+23 was not the correction for limiting magnitude, but a correction to make their results comparable to other results in the literature (e.g. Harikane+23 and Donnan+23).

Here is a description of how the 3 papers calculate the SFRD and how they are dealding with faint galaxies:

Harikane+23
They derive the SFRD by calculating the UV LF for galaxies at redshifts z=9-16, using data from JWST NIRCam. The SFRD is obtained by integrating the UV luminosity density and converting it into a star formation rate using a conversion factor based on models of stellar populations.
Faint Galaxies: To account for galaxies below the detection limit, they perform extrapolations based on the shape of the LF. They assume a Schechter function for the faint end of the luminosity function, which allows them to model the contribution of faint, undetected galaxies. Additionally, they also compare different faint-end slopes from other studies to estimate uncertainties and corrections for these faint sources.

Donnan+23
They use a similar approach by deriving the UV luminosity function from a combination of JWST and ground-based near-infrared imaging. They model the LF using a double power-law function (which they found better fits the data than a Schechter function at these high redshifts) and convert the luminosity density into the cosmic SFRD.
Faint Galaxies: they specifically mention the importance of accounting for faint galaxies, which may dominate the ionizing photon budget in the early universe. They apply completeness corrections and use deep imaging fields like SMACS0723 to probe as deep as possible. For the faint end, they assume a steepening of the LF, acknowledging that the faint galaxies not detected directly could still contribute significantly, and thus extrapolate their contribution.

Bouwens+23
They focus on the UV luminosity function evolution from 
z=8-15 using JWST NIRCam observations over the Hubble Ultra Deep Field. Like the other studies, they integrate the UV luminosity density and apply a standard conversion to estimate the cosmic SFRD.
Faint Galaxies: They take advantage of extremely deep imaging from both JWST and archival Hubble data, enabling them to probe faint galaxies down to very low luminosities. However, for even fainter galaxies beyond detection limits, they use extrapolation methods based on the observed slope of the LF. They adjust for incompleteness using simulated recovery fractions, which account for both observational limitations and underlying galaxy populations.
 
Overall, they all account for the magnitude limit, which makes ourresults directly comparable to their provides values of the SFRD. We have adopted the text of our paper accordingly (bold purple).

==> answers2referee.txt <==
We thank the referee for carefully reading our manuscript and for providing constructive feedback and useful suggestions. We have taken all comments into account and have improved the manuscript accordingly. Individual answers to each comment are provided below and changes in the manuscript are highlighted in magenta boldface.

Q0 The keywords you have selected in your paper are not from the approved list of MNRAS keywords. Please include up to six keywords on your manuscript from the attached list of approved keywords.

ANSWER:
We have updated the keywords accordingly.


Q1 Presumably, the observed SFRDs only include sources down to the detection limit of the observations, while the simulation resolves even the faintest galaxies. Is this potential discrepancy taken into account when making the model/observational comparison?

ANSWER:
In the used observational papers, the authors correct the SFRD for the limiting magnitude. E.g. Donnan+23 model the luminosity function and extrapolate it to fainter magnitudes and also Bouwens+23b write: "The correction was made by integrating the fiducial LFs from each of these studies down to both −18 mag (the limit we use) and −17 mag (the limit to which many results were quoted in the original studies) and then correcting results based on the difference."
Hence, the quoted values for the SFRD in these papers is already corrected and we can directly compare to our modelled SFRD, which is based on sources of all brightness. We added an explanation to Sec. 2.2.2.

Q2 It would be interesting to know what Pop III stellar masses are in various halos in the best fit model. This would allow comparison with work that defines the Pop III star formation efficiency as the fraction of gas that goes into stars. Quoting some numbers could be helpful to the community.

ANSWER:
We agree that this is an interesting question and a relevant information for the community. We generated such a figure (supplementary material for referee). However, for computational reasons, we can only show the cumulative mass of PopIII stars, i.e., the total mass of PopIII stars that have ever formed in this halo and its progenitors. This mass would be missleading for the star formation efficiency or as bases for luminosities (because many stars have already dies, and the dark matter mass will still grow without new PopIII stars being formed). Therefore, we decided not to show this figure in this paper. Instead, we will provide a figure of the active PopIII stellar mass per halo in a follow-up paper (see future work).


Q3 The number of model runs was quoted for the initial model selection. It could be useful to quote the total number for the MCMC runs as well.

ANSWER:
We ran 10556 additional runs for the final MCMC exploration. We have added this information to the main text and it can be seen from the supplementary online-only material.

Q4 A short discussion of related future work in the summary could be interesting.

ANSWER:
We added a discussion at the end of the summary of future plans and research questions.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
